Improved anomaly detection by training an autoencoder with skip connections on images corrupted with Stain-shaped noise

In industrial vision, the anomaly detection problem can be addressed with an autoencoder trained to map an arbitrary image, i.e. with or without any defect, to a clean image, i.e. without any defect. In this approach, anomaly detection relies conventionally on the reconstruction residual or, alternatively, on the reconstruction uncertainty. To improve the sharpness of the reconstruction, we consider an autoencoder architecture with skip connections. In the common scenario where only clean images are available for training, we propose to corrupt them with a synthetic noise model to prevent the convergence of the network towards the identity mapping, and introduce an original Stain noise model for that purpose. We show that this model favors the reconstruction of clean images from arbitrary real-world images, regardless of the actual defects appearance. In addition to demonstrating the relevance of our approach, our validation provides the first consistent assessment of reconstruction-based methods, by comparing their performance over the MVTec AD dataset, both for pixel- and image-wise anomaly detection.

==> imgs/StainModel/initial_ellipse.dat <==
607.000000,793.000000
723.000000,769.000000
839.000000,721.000000
952.000000,628.000000
1000.000000,512.000000
1000.000000,492.000000
956.000000,376.000000
844.000000,282.000000
728.000000,232.000000
612.000000,207.000000
500.000000,199.000000
384.000000,207.000000
268.000000,233.000000
152.000000,284.000000
41.000000,380.000000
0.000000,496.000000
1.000000,516.000000
51.000000,632.000000
165.000000,722.000000
281.000000,770.000000
397.000000,794.000000
607.000000,793.000000

==> imgs/StainModel/interpolation.dat <==
542.000000,825.000000
581.000000,807.000000
616.000000,793.000000
647.000000,782.000000
675.000000,773.000000
700.000000,766.000000
722.000000,761.000000
741.000000,758.000000
757.000000,756.000000
770.000000,755.000000
782.000000,754.000000
792.000000,754.000000
799.000000,754.000000
806.000000,754.000000
810.000000,753.000000
814.000000,751.000000
817.000000,747.000000
819.000000,742.000000
821.000000,736.000000
822.000000,727.000000
824.000000,715.000000
825.000000,701.000000
827.000000,685.000000
830.000000,668.000000
834.000000,649.000000
839.000000,631.000000
846.000000,614.000000
855.000000,597.000000
866.000000,583.000000
879.000000,571.000000
896.000000,563.000000
915.000000,558.000000
937.000000,556.000000
959.000000,557.000000
981.000000,559.000000
1002.000000,563.000000
1020.000000,567.000000
1035.000000,571.000000
1046.000000,574.000000
1051.000000,576.000000
1050.000000,576.000000
1041.000000,574.000000
1028.000000,569.000000
1010.000000,563.000000
989.000000,556.000000
968.000000,548.000000
948.000000,540.000000
929.000000,532.000000
915.000000,524.000000
905.000000,518.000000
903.000000,514.000000
907.000000,511.000000
918.000000,509.000000
933.000000,507.000000
951.000000,506.000000
970.000000,503.000000
989.000000,499.000000
1006.000000,493.000000
1019.000000,484.000000
1026.000000,472.000000
1027.000000,455.000000
1020.000000,435.000000
1007.000000,410.000000
988.000000,384.000000
966.000000,357.000000
941.000000,329.000000
914.000000,302.000000
886.000000,277.000000
860.000000,255.000000
836.000000,237.000000
815.000000,224.000000
798.000000,216.000000
785.000000,212.000000
774.000000,212.000000
766.000000,215.000000
760.000000,219.000000
756.000000,223.000000
752.000000,228.000000
749.000000,231.000000
747.000000,231.000000
743.000000,229.000000
739.000000,224.000000
734.000000,215.000000
728.000000,205.000000
722.000000,193.000000
715.000000,181.000000
707.000000,169.000000
698.000000,158.000000
689.000000,149.000000
679.000000,142.000000
668.000000,138.000000
656.000000,138.000000
644.000000,140.000000
632.000000,145.000000
620.000000,150.000000
608.000000,157.000000
596.000000,164.000000
585.000000,170.000000
574.000000,175.000000
563.000000,178.000000
554.000000,179.000000
546.000000,177.000000
538.000000,173.000000
531.000000,168.000000
524.000000,162.000000
516.000000,156.000000
509.000000,149.000000
500.000000,144.000000
491.000000,140.000000
480.000000,138.000000
468.000000,138.000000
454.000000,140.000000
440.000000,145.000000
424.000000,152.000000
409.000000,159.000000
393.000000,168.000000
378.000000,178.000000
363.000000,188.000000
349.000000,198.000000
337.000000,208.000000
327.000000,217.000000
318.000000,225.000000
310.000000,232.000000
303.000000,238.000000
296.000000,244.000000
288.000000,248.000000
279.000000,252.000000
268.000000,255.000000
256.000000,257.000000
240.000000,258.000000
222.000000,259.000000
200.000000,258.000000
177.000000,258.000000
152.000000,257.000000
127.000000,257.000000
102.000000,258.000000
79.000000,260.000000
58.000000,264.000000
41.000000,270.000000
27.000000,278.000000
18.000000,289.000000
14.000000,303.000000
13.000000,318.000000
17.000000,334.000000
22.000000,351.000000
30.000000,367.000000
39.000000,382.000000
48.000000,395.000000
58.000000,405.000000
66.000000,412.000000
74.000000,415.000000
79.000000,415.000000
83.000000,413.000000
86.000000,409.000000
87.000000,404.000000
87.000000,401.000000
86.000000,400.000000
83.000000,401.000000
80.000000,406.000000
75.000000,417.000000
69.000000,434.000000
62.000000,456.000000
55.000000,482.000000
47.000000,512.000000
40.000000,544.000000
32.000000,577.000000
25.000000,609.000000
18.000000,640.000000
13.000000,669.000000
8.000000,693.000000
5.000000,713.000000
3.000000,728.000000
4.000000,739.000000
5.000000,746.000000
10.000000,749.000000
16.000000,749.000000
24.000000,746.000000
35.000000,741.000000
49.000000,735.000000
66.000000,727.000000
85.000000,718.000000
108.000000,708.000000
131.000000,699.000000
156.000000,690.000000
182.000000,682.000000
207.000000,676.000000
231.000000,672.000000
253.000000,670.000000
273.000000,672.000000
290.000000,677.000000
304.000000,686.000000
314.000000,699.000000
321.000000,714.000000
326.000000,732.000000
330.000000,752.000000
332.000000,773.000000
334.000000,794.000000
335.000000,816.000000
337.000000,836.000000
340.000000,855.000000
345.000000,871.000000
351.000000,885.000000
361.000000,896.000000
373.000000,903.000000
389.000000,905.000000
409.000000,902.000000
434.000000,893.000000
464.000000,877.000000
499.000000,855.000000
542.000000,825.000000
542.000000,825.000000


==> imgs/StainModel/perturbated_ellipse.dat <==
542.000000,825.000000
782.000000,755.000000
824.000000,717.000000
894.000000,564.000000
1051.000000,577.000000
903.000000,515.000000
1028.000000,461.000000
822.000000,228.000000
745.000000,231.000000
673.000000,140.000000
559.000000,179.000000
475.000000,138.000000
333.000000,212.000000
234.000000,259.000000
24.000000,282.000000
69.000000,414.000000
74.000000,421.000000
8.000000,698.000000
69.000000,726.000000
292.000000,678.000000
341.000000,856.000000
542.000000,825.000000

